Modeling of progressive high-cycle fatigue in composite laminates accounting for local stress ratios

A numerical framework for simulating progressive failure under high-cycle fatigue loading is validated against experiments of composite quasi-isotropic open-hole laminates. Transverse matrix cracking and delamination are modeled with a mixed-mode fatigue cohesive zone model, covering crack initiation and propagation. Furthermore, XFEM is used for simulating transverse matrix cracks and splits at arbitrary locations. An adaptive cycle jump approach is employed for efficiently simulating high-cycle fatigue while accounting for local stress ratio variations in the presence of thermal residual stresses. The cycle jump scheme is integrated in the XFEM framework, where the local stress ratio is used to determine the insertion of cracks and to propagate fatigue damage. The fatigue cohesive zone model is based on S-N curves and requires static material properties and only a few fatigue parameters, calibrated on simple fracture testing specimens. The simulations demonstrate a good correspondence with experiments in terms of fatigue life and damage evolution.

==> inkscape/cracked-elem.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cracked-elem.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{346.45661822bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.41473578)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cracked-elem.pdf}}%
    \put(0.80584076,0.09098843){\color[rgb]{0,0,0}\rotatebox{1.6308919}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Omega_B$\end{tabular}}}}}%
    \put(0.81775616,0.28011056){\color[rgb]{0,0,0}\rotatebox{1.139739}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Omega_A$\end{tabular}}}}}%
    \put(0.97232048,0.0408566){\color[rgb]{0,0,0}\rotatebox{1.139739}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$n_2$\end{tabular}}}}}%
    \put(0.84793103,0.40708668){\color[rgb]{0,0,0}\rotatebox{1.139739}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$n_3$\end{tabular}}}}}%
    \put(0.89067717,0.36234893){\color[rgb]{0,0,1}\rotatebox{1.139739}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\tilde{n}_3$\end{tabular}}}}}%
    \put(0.70301494,0.09890274){\color[rgb]{0,0,1}\rotatebox{1.139739}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\tilde{n}_1$\end{tabular}}}}}%
    \put(0.9068475,0.07729018){\color[rgb]{0,0,1}\rotatebox{1.139739}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\tilde{n}_2$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{cracked-elem.pdf}}%
    \put(0.1279895,0.092204){\color[rgb]{0,0,0}\rotatebox{1.139739}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Omega$\end{tabular}}}}}%
    \put(0.30104413,0.04675179){\color[rgb]{0,0,0}\rotatebox{1.139739}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$n_2$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{cracked-elem.pdf}}%
    \put(0.20674176,0.35920221){\color[rgb]{0,0,0}\rotatebox{1.139739}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$n_3$\end{tabular}}}}}%
    \put(-0.00063436,0.0103545){\color[rgb]{0,0,0}\rotatebox{1.139739}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$n_1$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{cracked-elem.pdf}}%
    \put(0.45885672,0.37940499){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$f_{I}(\bm{\sigma})>1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{cracked-elem.pdf}}%
    \put(0.62897468,0.04159654){\color[rgb]{0,0,0}\rotatebox{-0.59872749}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x$\end{tabular}}}}}%
    \put(0.57650768,0.09929884){\color[rgb]{0,0,0}\rotatebox{-0.59872749}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$y$\end{tabular}}}}}%
    \put(0.97655357,0.18072478){\color[rgb]{0,0,0}\rotatebox{-1.8480387}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s$\end{tabular}}}}}%
    \put(0.91531322,0.2378953){\color[rgb]{0,0,0}\rotatebox{-1.8480387}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$n$\end{tabular}}}}}%
    \put(0.78331771,0.18528827){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\dispjump$\end{tabular}}}}%
    \put(0.6908981,0.00196933){\color[rgb]{0,0,0}\rotatebox{1.139739}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$n_1$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{cracked-elem.pdf}}%
  \end{picture}%
\endgroup%

